Simulation of UIB spectra with IR emission from CHONS molecules

The present work purports to identify candidate carriers of the UIBs. This requires a procedure for the computation of the emission spectrum of any given candidate. The procedure used here consists in exciting the carrier into a state of internal vibration, waiting until the system has reached dynamic equilibrium and, then, monitoring the time variations of the overall electric dipole moment associated with this vibration. The emission spectrum is shown to be simply related to the FT of these variations. This procedure was applied to more than 100 different chemical structures, inspired by the exhaustive experimental and theoretical analyses of Kerogens, the terrestrial sedimentary matter, which is known to be mainly composed of C, H, O, N and S atoms. From this data base, 21 structures were extracted, which fall in 4 classes, each of which contributes preferentially to one of the main UIBs. Summing their adequately weighted spectra delivers an emission spectrum which indeed exhibits the main UIB features (allowing for computational errors inherent in the chemical simulation code). By changing the weights, it is possible to change the relative band intensities so as to mimic the corresponding (moderate) changes observed in the sky. The defects of the present simulation are discussed, and directions for improvement are explored.

==> abstract.txt <==
The present work purports to identify candidate carriers of the UIBs. This requires a procedure for the computation of the emission spectrum of any given candidate. The procedure used here consists in exciting the carrier into a state of internal vibration, waiting until the system has reached dynamic equilibrium and, then, monitoring the time variations of the overall electric dipole moment associated with this vibration. The emission spectrum is shown to be simply related to the FT of these variations. This procedure was applied to more than 100 different chemical structures, inspired by the exhaustive experimental and theoretical analyses of Kerogens, the terrestrial sedimentary matter, which is known to be mainly composed of  C, H, O, N and S atoms. From this data base, 21 structures were extracted, which fall in 4 classes, each of which contributes preferentially to one of the main UIBs. Summing their adequately weighted spectra delivers an emission spectrum which indeed exhibits the main UIB features (allowing for computational errors inherent in the chemical simulation code). By changing the weights, it is possible to change the relative band intensities so as to mimic the corresponding (moderate) changes observed in the sky. The defects of the present simulation are discussed, and directions for improvement are explored.

